Orbital Structure Evolution in Self-Consistent N-body Simulations

The bar structure in disk galaxies models is formed by different families of orbits; however, it is not clear how these families of orbits support the bar throughout its secular evolution. Here, we analyze the orbital structure on three stellar disk N-body models embedded in a live dark matter halo. During the evolution of the models, disks naturally form a bar that buckles out of the galactic plane at different ages of the galaxy evolution generating boxy, X, peanut, and/or elongated shapes. To understand how the orbit families hold the bar structure, we evaluate the orbital evolution using the frequency analysis on phase space coordinates for all disk particles at different time intervals. We analyze the density maps morphology of the 2:1 family as the bar potential evolves. We showed that the families of orbits providing bar support exhibit variations during different stages of its evolutionary process, specifically prior to and subsequent to the buckling phase, likewise in the secular evolution of the bar. The disk-dominated model develops an internal boxy structure after the first Gyr. Afterwards, the outer part of the disk evolves into a peanut-shape, which lasts till the end of the simulation. The intermediary model develops the boxy structure only after 2 Gyr of evolution. The peanut shape appears 2 Gyr later and evolves slowly. The halo-dominated model develops the boxy structure much later, around 3 Gyr, and the peanut morphology is just incipient at the end of the simulation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
